Assouad spectrum of Gatzouras-Lalley carpets

We study the fine local scaling properties of a class of self-affine fractal sets called Gatzouras-Lalley carpets. More precisely, we establish a formula for the Assouad spectrum of all Gatzouras-Lalley carpets as the concave conjugate of an explicit piecewise-analytic function combined with a simple parameter change. Our formula implies a number of novel properties for the Assouad spectrum not previously observed for dynamically invariant sets; in particular, the Assouad spectrum can be a non-trivial differentiable function on the entire domain $(0,1)$ and can be strictly concave on open intervals. Our proof introduces a general framework for covering arguments using techniques developed in the context of multifractal analysis, including the method of types from large deviations theory and Lagrange duality from optimisation theory.

==> figures/convex_spectrum/conjugate_1.txt <==
0.0839257   1.1404
0.08628965907241468	1.1421130338666974
0.09803767186190618	1.1502588767903577
0.1282598217510374	1.1694786485978292
0.20985843722955258	1.217155901076573
0.31821517523586595	1.282890295502003
0.4062915111410641	1.3441640264130374
0.4556615266296053	1.3826230376757929
0.4818550876551042	1.403769233858228
0.49250116244374326	1.4120858822633977
0.4970124265262443	1.41535804848644
0.4990442394116563	1.4166877744606265
0.4998128758666511	1.4171302708369395
0.499820982260615	1.4171345748675044
0.49982896996636694	1.4171388053766816
0.4998445962230543	1.417147050714289
0.49987449909433446	1.4171627117487706
0.4999292621527024	1.4171909642082843
0.5000211727178626	1.4172369544779795
0.500151051044215	1.4172979813166247
0.5001541454307705	1.4172993625282713
0.5001571952705709	1.4173007198840855
0.5001631638635989	1.4173033646219404
0.5001745940713687	1.4173083849972983
0.500195558240859	1.417317430556202
0.500230848297252	1.4173321159524304
0.500281013723118	1.4173514810090442
0.5002821548060278	1.417351895126393
0.5002832805531089	1.4173523023069194
0.500285486861164	1.4173530963021619
0.500289724329664	1.4173546058457802
0.5002975412543279	1.4173573339019612
0.5003108513151971	1.417361787922263
0.5003115913649843	1.4173620276444892
0.5003123214674633	1.417362263254713
0.5003137523634031	1.4173627224069314
0.5003165005503347	1.417363594254251
0.5003215701277592	1.4173651658098865
0.5003302020783573	1.4173677177020543
0.5003307223243042	1.4173678659042683
0.5003312349894997	1.4173680112690676
0.5003322380178129	1.4173682936903833
0.5003341578585847	1.41736882667863
0.5003376753451694	1.4173697755714807
0.5003435842856714	1.4173712776552123
0.5003439095277906	1.417371356543236
0.5003442300303851	1.4173714338577956
0.5003448570922322	1.4173715838824192
0.5003460573136531	1.4173718662966648
0.5003482563211552	1.4173723664472297
0.5003519503525452	1.4173731491468655
0.5003521402258436	1.4173731871729813
0.5003523275152434	1.4173732244503916
0.5003526944825135	1.4173732968122117
0.5003533989256658	1.4173734331232852
0.5003546971047128	1.417373674794723
0.5003548495985195	1.41737370232249
0.5003550000170841	1.4173737292899287
0.5003552947410624	1.4173737815842578
0.5003558605032199	1.417373879884266
0.5003569031139029	1.4173740533827277
0.5003570255866658	1.4173740730718132
0.5003571463927182	1.4173740923437987
0.5003573830951079	1.4173741296671618
0.5003578374768879	1.4173741996389881
0.5003586748304818	1.4173743224394786
0.5003600977503724	1.4173745104175748
0.5003601833007745	1.4173745207864392
0.5003602675903405	1.417374530889718
0.5003604324610164	1.4173745503217168
0.5003607478718036	1.4173745862369924
0.5003613251809697	1.417374647385761
0.5003613926415355	1.4173746541180219
0.5003614591078666	1.4173746606621371
0.5003615891162203	1.4173746732021852
0.500361837832543	1.4173746961989588
0.5003622930679389	1.4173747346726535
0.500362398675554	1.4173747428810046
0.5003625011932026	1.4173747505748688
0.5003626973175855	1.4173747645105432
0.5003627910972779	1.4173747707958158
0.5003628821330713	1.417374776653591
0.5003630562917438	1.4173747871644071
0.5003632204080878	1.4173747961908516
0.5003633750611571	1.4173748038691596
0.5003635207966172	1.41737481032479
0.50036365812867	1.4173748156732164
0.5003644948036542	1.417374829774487
0.500365019570524	1.4173748165607212
0.5003651105842105	1.4173748117699072
0.5003651922156103	1.4173748066726892
0.5003652654319081	1.417374801383151
0.5003653311005859	1.4173747959951115
0.5003653899997003	1.4173747905850904
0.5003654428271016	1.417374785214877
0.500365490208701	1.4173747799337568
0.5003655327058876	1.417374774780429
0.5003655738465558	1.4173747693719345
0.5003656104096554	1.4173747641765935
0.5003656429045147	1.4173747592139303
0.5003656717837914	1.417374754496486
0.5003657202600035	1.4173747458201684
0.5003657585488199	1.417374738153256
0.5003657869983441	1.4173747318703094
0.5003658098235558	1.4173747263764354
0.50036582813635	1.4173747216052004
0.5003658428288063	1.4173747174855984
0.5003658637406191	1.4173747110293136
0.5003658773183842	1.4173747063089386
0.5003658867215245	1.4173747026607473
0.5003658926071736	1.4173747001287758
0.500365896095154	1.4173746984851918
0.5003658983477778	1.4173746973349761
0.5003659008631975	1.4173746959067324
0.5003659018274378	1.4173746952774184
0.500365902191716	1.417374695009857
0.5003659023524822	1.4173746948788277
0.500365902412618	1.4173746948248351
0.5003659024372877	1.4173746948007462
0.5003659024482537	1.417374694789162
0.5003659024523807	1.4173746947844628
0.5003659024541942	1.4173746947822514
0.5003659024548699	1.417374694781371
0.500365902455146	1.4173746947809898
0.5003659024552681	1.4173746947808108
0.500365902455314	1.41737469478074
0.5003659024553341	1.4173746947807078
0.5003659024553416	1.4173746947806944
0.5003659024553445	1.4173746947806893
0.5003659024553454	1.4173746947806878
0.500365902455346	1.417374694780687
0.5003659024553461	1.4173746947806865
0.5003659024553463	1.417374694780686
0.5003659024553464	1.4173746947806858
0.5003659024553465	1.4173746947806856
0.5003659024553466	1.4173746947806856
0.5003659024553466	1.4173746947806851
0.5003659024553467	1.4173746947806853
0.5003659024553467	1.4173746947806851
0.5003659024553467	1.4173746947806851
0.5003659024553467	1.4173746947806851


==> figures/convex_spectrum/conjugate_dotted_1.txt <==
0.03614982141827347	1.0891036425064102
0.036167502684451985	1.0891487814571925
0.036185424945468524	1.0891943796548942
0.03622200555855808	1.0892869705357986
0.0362982053757746	1.0894778491483539
0.036463551990652404	1.0898833707186764
0.03685304742981186	1.0907977040648444
0.03688029924524561	1.0908597642236149
0.03690792134992956	1.0909224327120972
0.036964296437501966	1.0910496154346911
0.03708171393606018	1.0913115109591516
0.03733642709220473	1.0918666261572763
0.03793604747579873	1.0931122167120735
0.03798153357899316	1.0932035960227175
0.03802768687846323	1.0932959045275528
0.03812203379955057	1.093483340817711
0.038319167750711716	1.0938697148338576
0.03874954688781413	1.0946902992572682
0.03977564203138745	1.0965380265887605
0.03984800460325598	1.0966632766409083
0.03992141990885159	1.0967897300774938
0.040071468797563604	1.0970462841057749
0.0403848716997496	1.0975742419714225
0.04106853301171537	1.0986916786925716
0.042695435590378306	1.101190115297088
0.04280236304744559	1.1013474305704296
0.04291072334944362	1.1015060685420186
0.043131816690689016	1.101827346568086
0.04359202614234968	1.1024861504270198
0.0445889823043279	1.1038706887362735
0.04692785197774028	1.1069233899454736
0.0470909671870665	1.1071273840243943
0.047256226194901926	1.1073329868469
0.047593282039026276	1.1077490565681862
0.048294306073583294	1.1086009191968462
0.04981033646554268	1.1103857029170001
0.05335303314471904	1.1142973650529442
0.053594516602121674	1.1145525915057906
0.053839018857609514	1.1148096737242663
0.054337216956302836	1.1153294463459507
0.05537136441915485	1.116391713401433
0.05759872761343517	1.1186094921667116
0.06275813865244245	1.1234376653631148
0.06311464797274968	1.123757615804525
0.06347541460216628	1.1240797772472229
0.06420989280452157	1.1247307818964678
0.06573185338391997	1.126059863618563
0.06899777336670161	1.1288291414816913
0.07649998044219161	1.1348357588339877
0.0770590852972218	1.1352666440931884
0.07762493923523996	1.1357006340473224
0.07877713861437852	1.1365780023323464
0.08116521205201771	1.1383708175228409
0.0839257   1.1404


==> figures/convex_spectrum/transition_1.txt <==
1.7127692198488808e-9	1.0843521583223672
0.000025741513662018566	1.0843679067529384
0.00005148131455481728	1.0843836559942743
0.00010296091634041471	1.0844151569094906
0.00020592011991160957	1.0844781684718543
0.0004118385270539993	1.0846042305383414
0.0008236753413387787	1.0848565105507093
0.0016473489699083375	1.0853616949932585
0.0034332621676774616	1.0864599189170103
0.00510082592309926	1.0874889249139388
0.0067356786971661765	1.088501100037427
0.0085090974118631	1.0896028388129233
0.010164166684212697	1.0906346142555439
0.011957801897192302	1.0917566750116119
0.013718726128817025	1.0928622426195644
0.015361300918094423	1.0938970711203988
0.017142441648001827	1.095023105548276
0.018805232935561907	1.09607800933632
0.020435313241767103	1.097115637075739
0.022203959488602307	1.0982453822601053
0.023854256293090185	1.0993032223849482
0.02564311903820807	1.100453930603128
0.027399270801971073	1.1015877145761024
0.02903707312338675	1.1026487873232231
0.030813441385432433	1.1038036860202625
0.03247146020513079	1.104885466662043
0.03426804496545915	1.106061848312445
0.03603191874443263	1.1072210771200535
0.03767744308105878	1.108306357387528
0.03946153335831494	1.1094872280024195
0.041127274193223776	1.1105937310684992
0.042760304046777727	1.1116822434541123
0.04453189984096169	1.1128673261728077
0.04618514619279832	1.1139772117716085
0.04797695848526496	1.1151844747624189
0.04973605979637672	1.1163741270938883
0.05137681166514115	1.117487718417447
0.053156129474535595	1.1186997176194482
0.05481709784158271	1.1198352200003894
0.056445355227274945	1.1209522402849557
0.058212178553597185	1.122168689308371
0.0598606524375721	1.123307778387717
0.06164769226217702	1.1245471370076727
0.06331638264443462	1.1257086867924044
0.06495236204533733	1.1268514916712842
0.06672690738687005	1.128095621019612
0.06838310328605544	1.1292610518967565
0.07017786512587085	1.13052867605234
0.07193991598433137	1.1317779663914023
0.07358361740044457	1.1329476314746323
0.07536588475718776	1.134220599895329
0.07702980267158364	1.1354134756820593
0.07866100960462463	1.136587083102722
0.08043078247829563	1.1378650940542314
0.0820822059096193	1.1390620857715745
0.08211101034946627	1.139083002145707
0.08213981478931326	1.1391039198326416
0.08219742366900723	1.1391457591454122
0.08231264142839514	1.1392294535300187
0.08254307694717097	1.1393969053632034
0.08300394798472263	1.1397320615073225
0.08303275242456962	1.1397530199525083
0.08306155686441659	1.139773979714459
0.08311916574411055	1.1398159031891524
0.08323438350349846	1.1398997659451815
0.08346481902227429	1.1400675547116292
0.08349362346212127	1.140088534239957
0.08352242790196825	1.1401095150870373
0.0835800367816622	1.1401514807379531
0.08369525454105012	1.1402354278702873
0.0837240589808971	1.140256417952118
0.08375286342074408	1.1402774093536965
0.08381047230043803	1.1403193961165945
0.08383927674028502	1.1403403914781631
0.08386808118013199	1.1403613881599775
0.08389688561997896	1.140382386162162
0.08392569005982595	1.1404033854848414


==> figures/convex_transform/transform_1.txt <==
0.08435215727446715	-0.632239570027074
0.08563551786167856	-0.6179979409161066
0.08627719815528427	-0.6110514586987859
0.08659803830208712	-0.6076213895555648
0.08723971859569284	-0.6008469833552923
0.08772097881589712	-0.5958406990747426
0.08868349925630568	-0.5860178599297166
0.08940538958661211	-0.5788149666191458
0.09012727991691853	-0.5717511026203815
0.09084917024722496	-0.5648246502002913
0.09121011541237817	-0.5614124364438827
0.09157106057753138	-0.558033950395922
0.09193200574268459	-0.554688978682212
0.0922929509078378	-0.551377305686093
0.09265389607299102	-0.5480987136321941
0.09301484123814423	-0.5448529826701134
0.09337578640329744	-0.5416398909579653
0.09409767673360388	-0.535310728458417
0.09463909448133367	-0.5306478574241243
0.0951805122290635	-0.526056127757015
0.09572192997679332	-0.5215347575652659
0.09626334772452314	-0.5170829577929927
0.09680476547225295	-0.5126999328305931
0.09734618321998278	-0.508384881117989
0.0978876009677126	-0.5041369957400239
0.09897043646317226	-0.49583947306385506
0.09978256308476698	-0.4897865768445947
0.1005946897063617	-0.4838765201305039
0.10140681632795644	-0.47810651336085375
0.10221894294955117	-0.47247375956595
0.1030310695711459	-0.46697545822115444
0.10384319619274063	-0.46160880895454853
0.10465532281433536	-0.4563710151030489
0.10627957605752483	-0.44627084578035026
0.10749776598991691	-0.43901330053072335
0.108715955922309	-0.4320176684930452
0.1099341458547011	-0.42527479024042436
0.11115233578709319	-0.4187756282743247
0.11237052571948529	-0.4125112839310384
0.11358871565187739	-0.40647301248877205
0.11480690558426948	-0.40065223652490084
0.11724328544905369	-0.38962976622737233
0.11907057034764182	-0.38187277312003176
0.12089785524622995	-0.3745236270372745
0.12272514014481811	-0.36755723176120086
0.12455242504340625	-0.3609495927413419
0.12637970994199438	-0.35467783124480734
0.12820699484058254	-0.3487201874948351
0.13003427973917067	-0.34305601427570925
0.13186156463775883	-0.3376657624069896
0.13368884953634697	-0.3325309593980269
0.13460249198564103	-0.33005386643301704
0.13642977688422916	-0.3252698885810758
0.13917070423211136	-0.31849007226324993
0.1419116315799936	-0.3121418490586853
0.1446525589278758	-0.3061801434463058
0.147393486275758	-0.3005641560007493
0.15013441362364022	-0.2952570490322923
0.15287534097152244	-0.29022563500406545
0.15561626831940464	-0.2854400732663122
0.15835719566728687	-0.2808735791119633
0.15972765934122796	-0.2786648795350267
0.16109812301516907	-0.2765021478955836
0.16246858668911018	-0.2743827754883673
0.16383905036305127	-0.2723042959411265
0.16657997771093347	-0.26826081916186234
0.1706913687327568	-0.26244805781666464
0.17480275975458012	-0.25689422669688555
0.17891415077640344	-0.25155705037012677
0.18302554179822678	-0.2464010283298447
0.1871369328200501	-0.24139638809600095
0.1912483238418734	-0.2365181881397934
0.19535971486369672	-0.23174555295731827
0.19741541037460836	-0.22939324838593209
0.19947110588552003	-0.22706102344000587
0.2015268013964317	-0.22474713936493296
0.20358249690734334	-0.22245000697903433
0.20563819241825498	-0.22016817397180222
0.20769388792916665	-0.2179003132532508
0.20974958344007832	-0.21564521227201908
0.21180527895098997	-0.21340176322552906
0.21386097446190164	-0.21116895409092334
0.21591666997281328	-0.20894586041064328
0.21797236548372495	-0.20673163777139283
0.2200280609946366	-0.20452551491981907
0.22208375650554824	-0.20232678746255947
0.2241394520164599	-0.200134812102347
0.22619514752737158	-0.19794900136564028
0.22825084303828322	-0.19576881878075883
0.23030653854919486	-0.19359377446878298
0.23236223406010656	-0.19142342111250624
0.2344179295710182	-0.18925735027154553
0.23647362508192984	-0.18709518901431862
0.23852932059284152	-0.1849365968400002
0.24058501610375316	-0.18278126286579505
0.24264071161466483	-0.1806289032569047
0.2446964071255765	-0.17847925887846178
0.24675210263648814	-0.17633209315043075
0.2488077981473998	-0.1741871900880793
0.2508634936583115	-0.17204435251208633
0.2529191891692231	-0.16990340041370133
0.2549748846801348	-0.16776416946160996
0.25703058019104646	-0.16562650963828945
0.2590862757019581	-0.16349028399468737
0.26114197121286975	-0.16135536751299911
0.2631976667237814	-0.15922164606820702
0.2652533622346931	-0.15708901547983484
0.26730905774560476	-0.1549573806461092
0.26936475325651643	-0.15282665475338897
0.2714204487674281	-0.15069675855434092
0.2734761442783397	-0.14856761970889776
0.2755318397892514	-0.14643917218255373
0.277587535300163	-0.1443113556970176
0.2796432308110747	-0.14218411522868038
0.28169892632198634	-0.14005740055074015
0.283754621832898	-0.13793116581519235
0.2858103173438097	-0.1358053691712204
0.28786601285472135	-0.13367997241682006
0.289921708365633	-0.131554940680767
0.29197740387654464	-0.12943024213229057
0.2940330993874563	-0.12730584771603787
0.2960887948983679	-0.12518173091013268
0.2981444904092796	-0.12305786750531379
0.30020018592019126	-0.12093423540332207
0.30225588143110294	-0.11881081443285525
0.3043115769420146	-0.11668758618156608
0.3063672724529263	-0.1145645338427004
0.31047866347474956	-0.1103188968754385
0.31459005449657285	-0.10607379616585082
0.3187014455183962	-0.10182914225794676
0.3228128365402195	-0.09758486061782516
0.33103561858386615	-0.08909717609700879
0.3433697916493361	-0.07636719116154454
0.36803813778027605	-0.05091017588452067
0.4173748300421559	0.


==> figures/piecewise/transform_1.txt <==
0.11858540186019084	-0.4805306740448427
0.12129085179523115	-0.46330969139352324
0.12264357676275132	-0.45506581822313136
0.1233199392465114	-0.45103294949188955
0.12467266421403159	-0.4431416268562641
0.1256872079396717	-0.43737280910113474
0.12771629539095197	-0.42620912027162366
0.12923811097941218	-0.4181536330465149
0.13075992656787236	-0.41036067956895633
0.13228174215633257	-0.4028218347452561
0.13304264995056264	-0.3991450886873065
0.13380355774479274	-0.3955287427501612
0.13456446553902285	-0.3919717661574915
0.13532537333325295	-0.38847313457292687
0.13608628112748306	-0.38503183056604146
0.13684718892171316	-0.381646844055146
0.13760809671594323	-0.378317172727106
0.13912991230440344	-0.3718198075701486
0.14027127399574857	-0.3670846551534981
0.14141263568709372	-0.3624640548370091
0.14255399737843888	-0.3579547984383222
0.14369535906978403	-0.35355372883961894
0.14483672076112916	-0.34925774183821506
0.14597808245247432	-0.34506378777851
0.14711944414381944	-0.3409688729740821
0.14940216752650975	-0.33306447336782
0.15111421006352746	-0.32737473723845645
0.15282625260054516	-0.32187916474555195
0.1545382951375629	-0.31656879954092826
0.1562503376745806	-0.31143499308606154
0.15796238021159834	-0.3064694050332958
0.15967442274861607	-0.30166400222516243
0.16138646528563377	-0.29701105646025616
0.16481055035966924	-0.2881331271226942
0.1673786141651958	-0.281821793464142
0.16994667797072238	-0.27578354816643263
0.17251474177624898	-0.2699979175156791
0.17508280558177555	-0.2644457725732715
0.17765086938730212	-0.25910927058874494
0.18021893319282872	-0.2539717939696041
0.1827869969983553	-0.2490178879002965
0.18535506080388187	-0.24423319752868838
0.18792312460940847	-0.23960440548079567
0.18920715651217174	-0.23734457816261284
0.19049118841493504	-0.23511917032355112
0.19177522031769834	-0.23292678191505714
0.1930592522204616	-0.23076606647081058
0.1956273160259882	-0.2265345259189651
0.19947941173427808	-0.2203939877740224
0.20333150744256795	-0.21447530525898384
0.20718360315085782	-0.20875201882376837
0.2110356988591477	-0.20320071611112664
0.21488779456743756	-0.19780070605123518
0.21873989027572743	-0.19253372195225088
0.2225919859840173	-0.18738365244942826
0.2245180338381622	-0.18484795497744066
0.22644408169230715	-0.18233629880492747
0.22837012954645208	-0.17984717216412427
0.230296177400597	-0.17737915682639077
0.23222222525474195	-0.17493092250318454
0.2341482731088869	-0.17250122155883024
0.23607432096303183	-0.1700888840206566
0.23800036881717673	-0.16769281287236518
0.2399264166713217	-0.1653119796168207
0.2418524645254666	-0.16294542009482688
0.2437785123796115	-0.16059223054686117
0.24570456023375647	-0.1582515639051833
0.24763060808790138	-0.15592262630417622
0.24955665594204632	-0.153604673797256
0.25148270379619125	-0.15129700926914938
0.25340875165033616	-0.1489989795328182
0.2553347995044811	-0.14670997260078217
0.2572608473586261	-0.14442941512105448
0.259186895212771	-0.1421567699683725
0.2611129430669159	-0.13989153398185147
0.26303899092106087	-0.13763323584062162
0.26496503877520583	-0.13538143406945627
0.26689108662935074	-0.1331357151667828
0.2688171344834957	-0.13089569184789104
0.2707431823376406	-0.12866100139652328
0.27266923019178557	-0.12643130411840067
0.27459527804593054	-0.12420628189059708
0.27652132590007544	-0.1219856368010043
0.27844737375422035	-0.1197690898724575
0.2803734216083653	-0.11755637986639576
0.2822994694625102	-0.11534726216122491
0.28422551731665513	-0.11314150770082725
0.2861515651708001	-0.11093890200892806
0.28807761302494506	-0.1087392442652804
0.29000366087908996	-0.10654234643985991
0.2919297087332349	-0.10434803248149677
0.29385575658737983	-0.1021561375575777
0.2957818044415248	-0.09996650734164986
0.2977078522956697	-0.097778997345958
0.2996339001498146	-0.0955934722961137
0.3015599480039596	-0.0934098055452734
0.30348599585810454	-0.09122787852535928
0.30541204371224945	-0.0890475802330023
0.30733809156639436	-0.08686880674803843
0.3092641394205393	-0.08469146078251158
0.3111901872746842	-0.08251545125827131
0.31311623512882913	-0.08034069291136513
0.3150422829829741	-0.07816710592153898
0.31696833083711906	-0.07599461556526697
0.31889437869126397	-0.07382315189082309
0.32082042654540893	-0.07165264941400287
0.32274647439955384	-0.06948304683319506
0.3246725222536988	-0.06731428676257536
0.32659857010784377	-0.0651463154822769
0.3304506658161336	-0.0608125413542996
0.33430276152442345	-0.056481359485119044
0.3381548572327133	-0.05215245006289352
0.3420069529410032	-0.04782553284636816
0.34585904864929307	-0.043500362272148645
0.34971114435758294	-0.03917672316615646
0.3535632400658728	-0.03485442698483446
0.3574153357741627	-0.030533308520812465
0.36126743148245255	-0.026213223015740833
0.3664035590935057	-0.020454498905320913
0.3689716228990323	-0.01757565922560927
0.37153968670455884	-0.014697129343405915
0.3741077505100854	-0.011818883445680568
0.376675814315612	-0.008940897896425833
0.3792438781211385	-0.006063151053089864
0.3818119419266651	-0.003185623098478382
0.3843800057321918	-0.00030829588683073037
0.38951613334324486	0.005445821367279825


==> figures/piecewise/transform_2.txt <==
0.11858540186019084	-0.40802999646097515
0.12264357676275132	-0.3922414040161519
0.12467266421403159	-0.3848620146350534
0.1256872079396717	-0.3812933670808638
0.12771629539095197	-0.37438759605354677
0.12923811097941218	-0.36940276425797725
0.13228174215633257	-0.3599042361971505
0.13456446553902285	-0.35316735317925824
0.13684718892171316	-0.3467392715593781
0.13912991230440344	-0.3406004368380044
0.14027127399574857	-0.3376336462327405
0.14141263568709372	-0.3347322804348581
0.14255399737843888	-0.3318941700097188
0.14369535906978403	-0.32911720500532743
0.14483672076112916	-0.3263993342146062
0.14597808245247432	-0.3237385643757705
0.14711944414381944	-0.321132959317425
0.14940216752650975	-0.31607977884207006
0.15111421006352746	-0.3124211177554053
0.15282625260054516	-0.30886851874999316
0.1545382951375629	-0.30541649144514854
0.1562503376745806	-0.30205979878681577
0.15796238021159834	-0.2987934486836927
0.15967442274861607	-0.29561268554098424
0.16138646528563377	-0.2925129817471412
0.16481055035966924	-0.28653973065199695
0.1673786141651958	-0.28224204338974207
0.16994667797072238	-0.27808677802901344
0.17251474177624898	-0.27406252455278934
0.17508280558177555	-0.2701587361525794
0.17765086938730212	-0.2663656720514322
0.18021893319282872	-0.26267434278218854
0.1827869969983553	-0.2590764580550933
0.18792312460940847	-0.25213106285780545
0.19177522031769834	-0.2471147483264737
0.1956273160259882	-0.24224147815787173
0.19947941173427808	-0.2374938604611493
0.20333150744256795	-0.23285657310225136
0.20718360315085782	-0.22831612779535834
0.2110356988591477	-0.22386065864265375
0.21488779456743756	-0.21947973317676328
0.21873989027572743	-0.21516418396229636
0.2225919859840173	-0.21090595886566071
0.2245180338381622	-0.20879609851947417
0.22644408169230715	-0.20669798818912874
0.22837012954645208	-0.20461087836276162
0.230296177400597	-0.20253406697343193
0.23222222525474195	-0.20046689644111437
0.2341482731088869	-0.19840875089347737
0.23607432096303183	-0.196359053555341
0.23800036881717673	-0.19431726429719975
0.2399264166713217	-0.19228287733366287
0.2418524645254666	-0.19025541906311652
0.2437785123796115	-0.1882344460403611
0.24570456023375647	-0.1862195430744034
0.24763060808790138	-0.18421032144399757
0.24955665594204632	-0.182206417223925
0.25148270379619125	-0.18020748971538755
0.25340875165033616	-0.17821321997425207
0.2553347995044811	-0.17622330943123385
0.2572608473586261	-0.17423747859844138
0.259186895212771	-0.1722554658570206
0.2611129430669159	-0.1702770263209413
0.26303899092106087	-0.16830193077225175
0.26496503877520583	-0.16632996466340758
0.26689108662935074	-0.1643609271825291
0.2688171344834957	-0.16239463037769664
0.2707431823376406	-0.16043089833661772
0.27266923019178557	-0.15846956641822313
0.27459527804593054	-0.1565104805329532
0.27652132590007544	-0.15455349646869385
0.27844737375422035	-0.1525984792595066
0.2803734216083653	-0.15064530259446413
0.2822994694625102	-0.14869384826408058
0.28422551731665513	-0.14674400564196402
0.2861515651708001	-0.14479567119947645
0.28807761302494506	-0.1428487480513203
0.29000366087908996	-0.14090314553009306
0.2919297087332349	-0.13895877878798396
0.29385575658737983	-0.13701556842389062
0.2957818044415248	-0.13507344013434738
0.2977078522956697	-0.13313232438675346
0.2996339001498146	-0.13119215611348461
0.3015599480039596	-0.12925287442556327
0.30348599585810454	-0.1273144223446433
0.30541204371224945	-0.12537674655214204
0.30733809156639436	-0.12343979715442771
0.3092641394205393	-0.12150352746304442
0.3111901872746842	-0.11956789378900605
0.31311623512882913	-0.11763285525027362
0.3150422829829741	-0.11569837359156311
0.31696833083711906	-0.11376441301570424
0.31889437869126397	-0.11183094002581104
0.32082042654540893	-0.10989792327756813
0.32274647439955384	-0.10796533344099296
0.3246725222536988	-0.10603314307106328
0.32659857010784377	-0.10410132648664411
0.3304506658161336	-0.10023872009667474
0.33430276152442345	-0.09637733997223856
0.3381548572327133	-0.09251703350155818
0.3420069529410032	-0.08865766706251337
0.34585904864929307	-0.08479912366049826
0.34971114435758294	-0.08094130085992947
0.3535632400658728	-0.07708410897294331
0.3574153357741627	-0.07322746947333286
0.36126743148245255	-0.06937131360774261
0.3689716228990323	-0.06166021948435432
0.376675814315612	-0.05395042945624213
0.3843800057321918	-0.04624163908460738
0.3997883885653512	-0.030826178307928564
0.4306051542316702	2.0694610510561383e-16


==> figures/two_bump_spectrum/conjugate_1.txt <==
x,y
0.15168424416252277,1.0403339085082044
0.15651276965905503,1.0422968825126715
0.15681951414382198,1.0424157895412531
0.1571268375832889,1.042534240128072
0.15774321789776022,1.0427697640933202
0.15898288756251952,1.0432352481098117
0.16148965473213728,1.044143521502443
0.16661106202898815,1.0458658088380959
0.16691415478426783,1.0459622627404683
0.16721772254956346,1.0460582652472454
0.16782627898963232,1.0462489099355767
0.1690490461087748,1.0466247151933166
0.17151695377979173,1.0473540490651283
0.17182751782261202,1.0474430979675136
0.17213853924254974,1.047531671251776
0.17276194945813692,1.0477073850180456
0.17401420554702196,1.0480530398949115
0.1765401812684693,1.048720930396228
0.17685791542155005,1.048802192811925
0.17717608677986732,1.0488829562276127
0.17781373572342363,1.049042980345187
0.17909422024612007,1.049356977956141
0.1816756214249767,1.049960456059306
0.18691750635357005,1.0510668870000894
0.18727624617211297,1.0511368783636057
0.18763544310398317,1.0512062324253497
0.18835519987255367,1.0513430221439617
0.1898001052634927,1.0516088828901429
0.19271099464190652,1.0521093756087125
0.1930767884571934,1.052168979270353
0.19344300417140198,1.0522279205431968
0.19417669205570273,1.0523438099383404
0.19564902827846914,1.0525675747234025
0.19861300946626337,1.0529827245196206
0.19898527003402375,1.0530315551226137
0.19935791414362658,1.0530797004368224
0.20010434298817636,1.0531739297991969
0.20160169254073623,1.0533541062078973
0.20197695088612405,1.05339741718188
0.20235257247916616,1.0534400323231539
0.20310489504944387,1.05352317002565
0.2046137846058126,1.0536810401122843
0.20499187588901083,1.053718749355891
0.20537030942122983,1.0537557528719967
0.20612819253131773,1.0538276379742242
0.20764794744412018,1.0539628878305136
0.2080287013034749,1.053994918551695
0.20840977574178254,1.054026234332803
0.20917287532851989,1.0540867166780927
0.21070279960708904,1.0541990543562494
0.2110790484935708,1.0542248625148818
0.21145558492277486,1.054249973399677
0.2122095096858869,1.0542980995327986
0.2125868926366224,1.0543211129009087
0.21296455236387843,1.0543434252348582
0.21372069128882126,1.054385943160974
0.21409916503622536,1.054406146961293
0.21447790465973254,1.0544256461438652
0.21523617054493477,1.0544625271955677
0.21561569129159727,1.054479907362933
0.21599546688444915,1.0544965795091263
0.21675577149242212,1.0545277964602748
0.21713629493018652,1.0545423396552236
0.2175170620595827,1.0545561716090919
0.2178980700730765,1.0545692915459624
0.21827931615573298,1.054581698701644
0.218660797485296,1.0545933923237218
0.21904251123226845,1.0546043716716056
0.21980662462472986,1.0546241846418576
0.22018901857574472,1.0546330168426186
0.22057163355538398,1.054641131926069
0.22095446669916022,1.0546485292114836
0.22133751513583436,1.0546552080302551
0.22172077598749867,1.0546611677259419
0.2221042463696604,1.0546664076543144
0.22248792339132592,1.0546709271834025
0.22287180415508487,1.054674725693542
0.2232558857571954,1.0546778025774204
0.22364016528766878,1.0546801572401225
0.22402463983035595,1.0546817890991764
0.2244093064630329,1.0546826975845975
0.22479416225748722,1.0546828821389334
0.22517920427960522,1.0546823422173086
0.22556442958945927,1.0546810772874677
0.22594983524139498,1.0546790868298186
0.22633541828411963,1.054676370337476
0.2267211757607902,1.0546729273163038
0.22710710470910256,1.0546687572849571
0.2274932021613803,1.054663859774924
0.22787946514466406,1.054658234330567
0.22826589068080164,1.0546518805091638
0.22865247578653797,1.0546447978809477
0.22903921747360598,1.054636986029148
0.2294261127488167,1.0546284445500296
0.2298131586141511,1.0546191730529306
0.23020035206685127,1.054609171160304
0.23058769009951224,1.0545984385077536
0.23097516970017432,1.054586974744072
0.23136278785241493,1.0545747795312792
0.23213842772418652,1.0545481934727936
0.232526443389396,1.0545338020176032
0.23291458549772778,1.0545186778943785
0.23369123689050192,1.0544862305720561
0.2352459230944737,1.0544125328761211
0.23560872152846898,1.054393657879905
0.23597160892704444,1.054374143839957
0.23669764066319354,1.0543331981060697
0.2381506620784077,1.0542436329445628
0.2385141024336341,1.0542196424484387
0.23887761178570072,1.0541950121337358
0.23960482745740483,1.0541438318600538
0.24105997641126103,1.0540337920064484
0.24142389849522192,1.0540046821591051
0.24178786948614486,1.0539749323908643
0.24251594811533514,1.0539135132422042
0.243972581380173,1.0537829981479425
0.24688718643802224,1.0534912829977563
0.24725158827242197,1.0534519446113537
0.24761599860951763,1.0534119681514398
0.2483448346706087,1.0533301018510606
0.24980249748671815,1.053158722217152
0.25271721917387613,1.0527854358890014
0.25308145345574706,1.0527359193016823
0.2534456557756676,1.0526857692660687
0.2541739544326929,1.0525835703892137
0.25563005719422816,1.0523715888021665
0.2585397205870802,1.051917390627871
0.258933795729509,1.0518527344457869
0.25932778572880905,1.0517873422249648
0.2601154975477403,1.0516543525333928
0.26168975938149164,1.0513795730626112
0.26483292592128627,1.0507949937653456
0.2652252579727643,1.0507186549669907
0.26561745427010036,1.0506415933475692
0.2664014270861635,1.0504853054765144
0.2679676062471615,1.050164098859105
0.2710922039422308,1.0494873958471842
0.27148199099602843,1.0493996147332019
0.271871592805585,1.0493111278457983
0.2726502285107827,1.0491320415283283
0.2742051433393359,1.04876545298072
0.27730487263815523,1.0479988984350324
0.28345863104336083,1.0463347603555548
0.28381561314607917,1.046232366098944
0.28417235198356855,1.0461293960093214
0.2848850907199877,1.045921733670705
0.2863075488133716,1.0454995582963402
0.28913988424803155,1.0446281166200178
0.29475030280488457,1.0427794944845312
0.29509840070102555,1.0426593830469297
0.2954461856861255,1.042538743216531
0.29614080873233367,1.0422958849247603
0.2975262102536205,1.041803900133352
0.3002811870324865,1.0407952353717564


==> figures/two_bump_spectrum/conjugate_2.txt <==
x,y
0.16819235647024403,1.0413040283678423
0.16854530438747334,1.0414306345775346
0.16889921329137086,1.0415568593011364
0.16960991339434522,1.041808152746576
0.17104283682961605,1.0423060346590496
0.17395470922972545,1.0432823284911494
0.1799616912616313,1.0451518049236457
0.18031957027686127,1.045257236771483
0.18067827143180554,1.0453622551171262
0.18139813705080754,1.0455710417274229
0.18284769862881775,1.0459835475856873
0.18578594291312528,1.0467877534574077
0.18615687212442034,1.046886281956002
0.18652860867532495,1.046984358647495
0.1872744993729598,1.0471791470432175
0.18877591901294502,1.0475631969665355
0.1918170363688797,1.048308654818817
0.19220073911690227,1.0483996679205705
0.1925852290522265,1.0484901910715148
0.19335656469608348,1.0486697580349316
0.19490861733958725,1.0490229083139573
0.1980498958223672,1.0497047457629336
0.2044780321915891,1.0509663760158507
0.20492029877638093,1.0510467303383173
0.2053634226878942,1.051126421410382
0.20625223151096764,1.0512838022408626
0.20804001457621846,1.051590478064283
0.2116555879514136,1.0521708473636355
0.2121112260905876,1.0522402463283858
0.21256767407727922,1.052308936585311
0.21348298665292512,1.052444179875433
0.21532318592905714,1.0527060403335038
0.2190411172880465,1.0531946464331423
0.21950930872495078,1.0532523777350349
0.2199782547423489,1.0533093569727376
0.2209183956539045,1.0534210487578803
0.222807567278491,1.0536352926836405
0.22328168986194188,1.053686934516498
0.2237565365315122,1.053737803572821
0.22470838632691945,1.0538372132138614
0.2266205995127541,1.0540266482802603
0.2271004027590213,1.054072037491533
0.2275808977400739,1.0541166339552535
0.22854394618989946,1.054203438890656
0.23047815845395478,1.0543674292774605
0.2309633771906512,1.0544064089042955
0.2314492535033337,1.05444457662803
0.2324229612530339,1.05451846704668
0.2343780725080329,1.0546564033272485
0.23485947899877987,1.0546882393673696
0.23534148477074665,1.0547192752818573
0.23630727669473775,1.0547789383553476
0.23679105405441445,1.054807561360529
0.23727541311088382,1.054835375932701
0.23824585846601865,1.054888571629317
0.23873193578141463,1.0549139487162111
0.23921857682734904,1.0549385092952597
0.24019353188700096,1.0549851730194924
0.24068183673107274,1.0550072722476336
0.2411706869666911,1.0550285471341068
0.2421500050225251,1.0550686162185405
0.242640463491516,1.0550874066241822
0.24313144864991965,1.0551053651037812
0.24411498008864954,1.0551387788765603
0.24460751684121856,1.0551542305063377
0.24510056122801654,1.055168842883528
0.24608815361213918,1.055195542735415
0.24658269191046422,1.0552076266797856
0.24707771844536414,1.0552188643111735
0.2475732283152,1.055229253907034
0.24806921659779468,1.0552387937621
0.24856567835061194,1.05524748218851
0.2490626086109374,1.0552553175159358
0.24956000239606177,1.0552622980917086
0.25005785470346475,1.0552684222809459
0.2505561605110016,1.0552736884666776
0.25105491477709124,1.0552780950499718
0.25155411244090603,1.0552816404500591
0.25205374842256323,1.0552843231044586
0.252553817623318,1.0552861414691017
0.25305431492575853,1.0552870940184556
0.2535552351940027,1.0552871792456466
0.2540565732738962,1.055286395662584
0.25455832399321215,1.0552847418000815
0.2550604821618531,1.0552822162079785
0.2555630425720539,1.0552788174552628
0.25606599999858637,1.0552745441301903
0.25656934919896585,1.055269394840405
0.2570730849136588,1.05526336821306
0.2575772018662926,1.0552564628949344
0.25808169476386633,1.0552486775525527
0.25858655829696314,1.0552400108723032
0.2590917871399646,1.055230461560554
0.25959737595126586,1.0552200283437694
0.2601033193734929,1.0552087099686271
0.26060961203372085,1.055196505202132
0.26111624854369353,1.0551834128317308
0.26213053148452325,1.0551545605318895
0.2626381670642113,1.055138798280573
0.26314612479175575,1.0551221437818223
0.26416298483017236,1.055086153628525
0.2646718761761958,1.0550668158201248
0.2651810677408381,1.0550465814568009
0.26620032944846084,1.055003418992745
0.2666760993305368,1.0549820582278944
0.2671521114923579,1.0549599139767265
0.26810484457705996,1.0549132719837973
0.270013018738022,1.054810553748738
0.27049059987212387,1.054782904691191
0.2709683869000463,1.0547544665201325
0.2719245602853593,1.0546952203461668
0.27383917548143305,1.054567232197519
0.2743182749309113,1.054533253639223
0.2747975433765519,1.0544984814352198
0.27575656867496023,1.0544265541564948
0.27767644248154,1.0542731555757452
0.281522434829636,1.0539280970803466
0.2820036777044383,1.053881371674409
0.2824850146068161,1.053833846975155
0.2834479515921678,1.0537363989249948
0.28537474578472727,1.0535319038606334
0.2892309527686871,1.0530844988102366
0.28971313150411515,1.0530249715056879
0.29019532835680345,1.0529646440050127
0.2911597573802757,1.052841588856608
0.29308862344574377,1.0525858821429281
0.29694532185397654,1.0520361327371608
0.29746786933927466,1.0519576896572815
0.29799034818905795,1.0518783104476868
0.29903507579259603,1.0517167458100796
0.3011234415000235,1.0513824083857408
0.305294465902847,1.0506690577421105
0.30581519188964085,1.050575716213076
0.3063357530430291,1.0504814504148612
0.3073763570207005,1.050290149937713
0.30945532531471787,1.0498965024897091
0.3136029800782748,1.0490652769605735
0.31412035853718295,1.0489572795102824
0.31463747791288355,1.0488483766878214
0.3156709162230922,1.0486278606105623
0.3177344294301213,1.048176028043276
0.32184672006230575,1.0472295146073807
0.33000229848177587,1.045168282666502
0.33047495130580795,1.0450412205677015
0.33094722315279834,1.0449134203417785
0.33189060669538856,1.044655612887286
0.3337726134718643,1.0441312226968193
0.3375166411300957,1.0430477790143438
0.34491741439363455,1.040745990815013
0.3453758173743779,1.0405963144937243
0.34583370953428477,1.0404459681431373
0.34674794633895806,1.0401432750530932


==> figures/two_bump_spectrum/transition_1.txt <==
x,y
0,1.0398520216923197
0.00006365103679475208,1.039855448973492
0.00012729783842532286,1.0398588766909909
0.00025459144168646445,1.0398657334353012
0.0005091786482087476,1.0398794521635082
0.0010183530612533139,1.0399069105969605
0.0020367018873424466,1.0399619115218561
0.004073399539520712,1.0400722508069202
0.008489426823540258,1.040313048637958
0.012612811460029601,1.0405398337368688
0.016655311658053146,1.0407640165375551
0.021040443835739706,1.0410092940126483
0.02513293336589606,1.0412401934807602
0.02956805487571543,1.0414926232347133
0.03392229194706901,1.0417427040809781
0.03798388637089238,1.0419780180187292
0.04238811277437877,1.0422354385995931
0.04649969653033495,1.0424779009339986
0.050530395847825336,1.0427176318279867
0.05490372714497874,1.042980054145408
0.05898441579460193,1.0432271162282736
0.06340773642388815,1.04349735430637
0.06775017261470857,1.0437651453652406
0.07179996615799879,1.04401714766075
0.07619239168095202,1.0442929683227766
0.08029217455637504,1.0445527897388132
0.08473458941146107,1.0448369528412946
0.08909611982808131,1.0451186385464912
0.09316500759717135,1.045383867171365
0.0975765273459244,1.0456741324436036
0.10169540444714725,1.0459477162161415
0.1057333971099043,1.0462183739222655
0.11011402175232438,1.0465147752678472
0.11420200374721425,1.0467940202782269
0.11863261772176713,1.047099595228733
0.12298234725785422,1.0474025951036743
0.12703943414641108,1.0476879312902743
0.131439153014631,1.04800037771362
0.1355462292353207,1.048294912263359
0.1395724210175446,1.0485863755565
0.14394124477943154,1.0489057440979113
0.14801742589378827,1.0492066735482144
0.152436238987808,1.0495361679539839
0.15656240943429753,1.0498469581687084
0.16060769544232126,1.050154622252839
0.16499561343000801,1.0504917156658102
0.16909088877016457,1.050809539404991
0.17352879608998414,1.0511575099516526
0.1778858189713379,1.051502793176655
0.18195019920516148,1.0518282009719808
0.18635721141864806,1.052184714682306
0.19047158098460443,1.0525210580934665
0.194505066112095,1.0528541246689969
0.1988811832192486,1.0532192775186584
0.202964657678872,1.0535636281125245
0.2030358824127639,1.0535696656521263
0.2031071071466558,1.053575704270975
0.20324955661443964,1.0535877847475714
0.20353445555000726,1.0536119586644699
0.2041042534211425,1.0536603584180557
0.20524384916341298,1.0537573661255153
0.20531507389730488,1.0537634383450842
0.20538629863119678,1.053769511653213
0.20552874809898058,1.0537816615363207
0.2058136470345482,1.0538059743781403
0.20638344490568344,1.053854652429911
0.20645466963957534,1.0538607421016233
0.20652589437346724,1.0538668328665917
0.20666834384125107,1.053879017677475
0.2069532427768187,1.0539034004312782
0.2070244675107106,1.05390949885729
0.2070956922446025,1.0539155983789164
0.2072381417123863,1.0539278007101944
0.2073093664462782,1.0539339035204367
0.2073805911801701,1.0539400074274754
0.20745181591406203,1.053946112431606
0.20752304064795393,1.0539522185331247


==> figures/two_bump_spectrum/transition_2.txt <==
x,y
0.2204132866676295,1.0546378610462608
0.2204214017421931,1.054638031845082
0.22042951681675674,1.0546382026474592
0.22044574696588398,1.0546385442628818
0.2204782072641385,1.0546392275364032
0.2205431278606475,1.0546405942541741
0.2206729690536655,1.0546433283728296
0.22093265143970156,1.0546487993441884
0.22149570236711238,1.054660674200193
0.2220214408633505,1.054671777647283
0.22253686645725304,1.0546826778666647
0.22309597820649435,1.0546945183146939
0.22361777752456294,1.0547055839727666
0.22418326299797028,1.0547175928779895
0.22473843556904205,1.0547293998163147
0.2252562957089411,1.0547404284793227
0.2258178420041789,1.0547524041830618
0.22634207586824398,1.054763599841148
0.2268559968299735,1.0547745899919967
0.2274136039470418,1.0547865309054674
0.22793389863293737,1.0547976883449584
0.2284978794741717,1.0548097996079184
0.22905154741307046,1.05482170664214
0.2295679029207965,1.0548328266679776
0.23012794458386132,1.0548449043642592
0.2306506738157534,1.0548561932569502
0.23121708920298426,1.0548684429282584
0.23177319168787952,1.054880487139051
0.23229198174160207,1.0548917389596095
0.23285445795066337,1.054903955465451
0.23337962172855195,1.054915377759338
0.23389447260410498,1.054926590949614
0.23445300963499677,1.0549387726584287
0.23497423423471583,1.05495015662679
0.23553914498977366,1.0549625122660604
0.2360937428424959,1.0549746601198426
0.23661102826404543,1.0549860065953856
0.2371719998409337,1.0549983287042395
0.23769565898664927,1.055009847587199
0.23820900523002927,1.0550211549897117
0.23876603762874804,1.0550334419132759
0.23928575759629409,1.055044922032294
0.2398491637191789,1.0550573848696891
0.24037525741089097,1.0550690390277988
0.24089103820026747,1.0550804804136753
0.24145050514498273,1.0550929084662333
0.24197265965852527,1.0551045242076205
0.24253850032740656,1.0551171298626079
0.2430940280939523,1.0551295241044771
0.24361224342932533,1.0551411022906845
0.2441741449200371,1.0551536744721541
0.24469873397957617,1.0551654286961762
0.24521301013677968,1.0551769677038736
0.24577097244932194,1.0551895047120294
0.2462916223306915,1.0552012200785346
0.24630070360440043,1.0552014245637928
0.2463097848781094,1.055201629053979
0.24632794742552733,1.0552020380491347
0.24636427252036314,1.0552028560985869
0.2464369227100348,1.0552044924340929
0.2465822230893781,1.0552077660518313
0.24659130436308707,1.055207970694865
0.246600385636796,1.0552081753428322
0.24661854818421391,1.0552085846535673
0.24665487327904975,1.0552094033342465
0.2467275234687214,1.0552110409324804
0.24673660474243037,1.0552112456544702
0.24674568601613933,1.0552114503813963
0.24676384856355724,1.0552118598500582
0.24680017365839307,1.055212678846625
0.24680925493210204,1.05521288360811
0.24681833620581098,1.0552130883745328
0.24683649875322888,1.055213497922192
0.24684558002693785,1.055213702703429
0.24685466130064682,1.0552139074896043
0.24686374257435578,1.0552141122807184
0.24687282384806472,1.0552143170767712


==> figures/two_bump_spectrum/transition_3.txt <==
x,y
0.253354,1.05528715
1,1.05528715


==> figures/two_bump_spectrum_zoomed/conjugate_1.txt <==
x,y
0.20197695088612405,1.05339741718188
0.20235257247916616,1.0534400323231539
0.20310489504944387,1.05352317002565
0.2046137846058126,1.0536810401122843
0.20499187588901083,1.053718749355891
0.20537030942122983,1.0537557528719967
0.20612819253131773,1.0538276379742242
0.20764794744412018,1.0539628878305136
0.2080287013034749,1.053994918551695
0.20840977574178254,1.054026234332803
0.20917287532851989,1.0540867166780927
0.21070279960708904,1.0541990543562494
0.2110790484935708,1.0542248625148818
0.21145558492277486,1.054249973399677
0.2122095096858869,1.0542980995327986
0.2125868926366224,1.0543211129009087
0.21296455236387843,1.0543434252348582
0.21372069128882126,1.054385943160974
0.21409916503622536,1.054406146961293
0.21447790465973254,1.0544256461438652
0.21523617054493477,1.0544625271955677
0.21561569129159727,1.054479907362933
0.21599546688444915,1.0544965795091263
0.21675577149242212,1.0545277964602748
0.21713629493018652,1.0545423396552236
0.2175170620595827,1.0545561716090919
0.2178980700730765,1.0545692915459624
0.21827931615573298,1.054581698701644
0.218660797485296,1.0545933923237218
0.21904251123226845,1.0546043716716056
0.21980662462472986,1.0546241846418576
0.22018901857574472,1.0546330168426186
0.22057163355538398,1.054641131926069
0.22095446669916022,1.0546485292114836
0.22133751513583436,1.0546552080302551
0.22172077598749867,1.0546611677259419
0.2221042463696604,1.0546664076543144
0.22248792339132592,1.0546709271834025
0.22287180415508487,1.054674725693542
0.2232558857571954,1.0546778025774204
0.22364016528766878,1.0546801572401225
0.22402463983035595,1.0546817890991764
0.2244093064630329,1.0546826975845975
0.22479416225748722,1.0546828821389334
0.22517920427960522,1.0546823422173086
0.22556442958945927,1.0546810772874677
0.22594983524139498,1.0546790868298186
0.22633541828411963,1.054676370337476
0.2267211757607902,1.0546729273163038
0.22710710470910256,1.0546687572849571
0.2274932021613803,1.054663859774924
0.22787946514466406,1.054658234330567
0.22826589068080164,1.0546518805091638
0.22865247578653797,1.0546447978809477
0.22903921747360598,1.054636986029148
0.2294261127488167,1.0546284445500296
0.2298131586141511,1.0546191730529306
0.23020035206685127,1.054609171160304
0.23058769009951224,1.0545984385077536
0.23097516970017432,1.054586974744072
0.23136278785241493,1.0545747795312792
0.23213842772418652,1.0545481934727936
0.232526443389396,1.0545338020176032
0.23291458549772778,1.0545186778943785
0.23369123689050192,1.0544862305720561
0.2352459230944737,1.0544125328761211
0.23560872152846898,1.054393657879905
0.23597160892704444,1.054374143839957
0.23669764066319354,1.0543331981060697
0.2381506620784077,1.0542436329445628
0.2385141024336341,1.0542196424484387
0.23887761178570072,1.0541950121337358
0.23960482745740483,1.0541438318600538
0.24105997641126103,1.0540337920064484
0.24142389849522192,1.0540046821591051
0.24178786948614486,1.0539749323908643
0.24251594811533514,1.0539135132422042


==> figures/two_bump_spectrum_zoomed/conjugate_2.txt <==
x,y
0.22470838632691945,1.0538372132138614
0.2266205995127541,1.0540266482802603
0.2271004027590213,1.054072037491533
0.2275808977400739,1.0541166339552535
0.22854394618989946,1.054203438890656
0.23047815845395478,1.0543674292774605
0.2309633771906512,1.0544064089042955
0.2314492535033337,1.05444457662803
0.2324229612530339,1.05451846704668
0.2343780725080329,1.0546564033272485
0.23485947899877987,1.0546882393673696
0.23534148477074665,1.0547192752818573
0.23630727669473775,1.0547789383553476
0.23679105405441445,1.054807561360529
0.23727541311088382,1.054835375932701
0.23824585846601865,1.054888571629317
0.23873193578141463,1.0549139487162111
0.23921857682734904,1.0549385092952597
0.24019353188700096,1.0549851730194924
0.24068183673107274,1.0550072722476336
0.2411706869666911,1.0550285471341068
0.2421500050225251,1.0550686162185405
0.242640463491516,1.0550874066241822
0.24313144864991965,1.0551053651037812
0.24411498008864954,1.0551387788765603
0.24460751684121856,1.0551542305063377
0.24510056122801654,1.055168842883528
0.24608815361213918,1.055195542735415
0.24658269191046422,1.0552076266797856
0.24707771844536414,1.0552188643111735
0.2475732283152,1.055229253907034
0.24806921659779468,1.0552387937621
0.24856567835061194,1.05524748218851
0.2490626086109374,1.0552553175159358
0.24956000239606177,1.0552622980917086
0.25005785470346475,1.0552684222809459
0.2505561605110016,1.0552736884666776
0.25105491477709124,1.0552780950499718
0.25155411244090603,1.0552816404500591
0.25205374842256323,1.0552843231044586
0.252553817623318,1.0552861414691017
0.25305431492575853,1.0552870940184556
0.2535552351940027,1.0552871792456466
0.2540565732738962,1.055286395662584
0.25455832399321215,1.0552847418000815
0.2550604821618531,1.0552822162079785
0.2555630425720539,1.0552788174552628
0.25606599999858637,1.0552745441301903
0.25656934919896585,1.055269394840405
0.2570730849136588,1.05526336821306
0.2575772018662926,1.0552564628949344
0.25808169476386633,1.0552486775525527
0.25858655829696314,1.0552400108723032
0.2590917871399646,1.055230461560554
0.25959737595126586,1.0552200283437694
0.2601033193734929,1.0552087099686271
0.26060961203372085,1.055196505202132
0.26111624854369353,1.0551834128317308
0.26213053148452325,1.0551545605318895
0.2626381670642113,1.055138798280573
0.26314612479175575,1.0551221437818223
0.26416298483017236,1.055086153628525
0.2646718761761958,1.0550668158201248
0.2651810677408381,1.0550465814568009
0.26620032944846084,1.055003418992745
0.2666760993305368,1.0549820582278944
0.2671521114923579,1.0549599139767265
0.26810484457705996,1.0549132719837973


==> figures/two_bump_spectrum_zoomed/transition_1.txt <==
x,y
0.1988811832192486,1.0532192775186584
0.202964657678872,1.0535636281125245
0.2030358824127639,1.0535696656521263
0.2031071071466558,1.053575704270975
0.20324955661443964,1.0535877847475714
0.20353445555000726,1.0536119586644699
0.2041042534211425,1.0536603584180557
0.20524384916341298,1.0537573661255153
0.20531507389730488,1.0537634383450842
0.20538629863119678,1.053769511653213
0.20552874809898058,1.0537816615363207
0.2058136470345482,1.0538059743781403
0.20638344490568344,1.053854652429911
0.20645466963957534,1.0538607421016233
0.20652589437346724,1.0538668328665917
0.20666834384125107,1.053879017677475
0.2069532427768187,1.0539034004312782
0.2070244675107106,1.05390949885729
0.2070956922446025,1.0539155983789164
0.2072381417123863,1.0539278007101944
0.2073093664462782,1.0539339035204367
0.2073805911801701,1.0539400074274754
0.20745181591406203,1.053946112431606
0.20752304064795393,1.0539522185331247


==> figures/two_bump_spectrum_zoomed/transition_2.txt <==
x,y
0.2204132866676295,1.0546378610462608
0.2204214017421931,1.054638031845082
0.22042951681675674,1.0546382026474592
0.22044574696588398,1.0546385442628818
0.2204782072641385,1.0546392275364032
0.2205431278606475,1.0546405942541741
0.2206729690536655,1.0546433283728296
0.22093265143970156,1.0546487993441884
0.22149570236711238,1.054660674200193
0.2220214408633505,1.054671777647283
0.22253686645725304,1.0546826778666647
0.22309597820649435,1.0546945183146939
0.22361777752456294,1.0547055839727666
0.22418326299797028,1.0547175928779895
0.22473843556904205,1.0547293998163147
0.2252562957089411,1.0547404284793227
0.2258178420041789,1.0547524041830618
0.22634207586824398,1.054763599841148
0.2268559968299735,1.0547745899919967
0.2274136039470418,1.0547865309054674
0.22793389863293737,1.0547976883449584
0.2284978794741717,1.0548097996079184
0.22905154741307046,1.05482170664214
0.2295679029207965,1.0548328266679776
0.23012794458386132,1.0548449043642592
0.2306506738157534,1.0548561932569502
0.23121708920298426,1.0548684429282584
0.23177319168787952,1.054880487139051
0.23229198174160207,1.0548917389596095
0.23285445795066337,1.054903955465451
0.23337962172855195,1.054915377759338
0.23389447260410498,1.054926590949614
0.23445300963499677,1.0549387726584287
0.23497423423471583,1.05495015662679
0.23553914498977366,1.0549625122660604
0.2360937428424959,1.0549746601198426
0.23661102826404543,1.0549860065953856
0.2371719998409337,1.0549983287042395
0.23769565898664927,1.055009847587199
0.23820900523002927,1.0550211549897117
0.23876603762874804,1.0550334419132759
0.23928575759629409,1.055044922032294
0.2398491637191789,1.0550573848696891
0.24037525741089097,1.0550690390277988
0.24089103820026747,1.0550804804136753
0.24145050514498273,1.0550929084662333
0.24197265965852527,1.0551045242076205
0.24253850032740656,1.0551171298626079
0.2430940280939523,1.0551295241044771
0.24361224342932533,1.0551411022906845
0.2441741449200371,1.0551536744721541
0.24469873397957617,1.0551654286961762
0.24521301013677968,1.0551769677038736
0.24577097244932194,1.0551895047120294
0.2462916223306915,1.0552012200785346
0.24630070360440043,1.0552014245637928
0.2463097848781094,1.055201629053979
0.24632794742552733,1.0552020380491347
0.24636427252036314,1.0552028560985869
0.2464369227100348,1.0552044924340929
0.2465822230893781,1.0552077660518313
0.24659130436308707,1.055207970694865
0.246600385636796,1.0552081753428322
0.24661854818421391,1.0552085846535673
0.24665487327904975,1.0552094033342465
0.2467275234687214,1.0552110409324804
0.24673660474243037,1.0552112456544702
0.24674568601613933,1.0552114503813963
0.24676384856355724,1.0552118598500582
0.24680017365839307,1.055212678846625
0.24680925493210204,1.05521288360811
0.24681833620581098,1.0552130883745328
0.24683649875322888,1.055213497922192
0.24684558002693785,1.055213702703429
0.24685466130064682,1.0552139074896043
0.24686374257435578,1.0552141122807184
0.24687282384806472,1.0552143170767712


==> figures/two_int/conjugate_1.txt <==
x,y
0.26736181529832753,0.9912840416996124
0.2677313249497965,0.9913136387066553
0.2684708556743876,0.9913711073269864
0.2699519037962219,0.991479122725909
0.27032256737707566,0.9915046803835801
0.2706933873321725,0.9915296581722461
0.27143548784372945,0.9915778714143355
0.27292147142240436,0.9916673098568779
0.2732933261733637,0.9916882098128408
0.27366532016427103,0.9917085246285068
0.27440971723434615,0.9917473963400951
0.27590008712793174,0.9918180910021834
0.2762729952222231,0.9918342927030145
0.2766460252118968,0.9918499044569741
0.27739244214816694,0.9918793558620878
0.27776582472310435,0.9918931944009559
0.27813932045020734,0.9919064407684353
0.2788866425876803,0.9919311548480024
0.2792604646048958,0.9919426215085558
0.27963439098807047,0.9919534938947048
0.28000841953431765,0.9919637714998785
0.28038254803831986,0.9919734538252322
0.2807567742923793,0.9919825403796724
0.28113109608647,0.9919910306798826
0.2818800174433126,0.992006220623384
0.28222943377831783,0.9920124878703673
0.28257892566136933,0.9920182347289004
0.28292849129011344,0.9920234608379319
0.28327812886066533,0.9920281658424094
0.283627836567645,0.9920323493932962
0.28397761260421533,0.9920360111475885


==> figures/two_int/conjugate_2.txt <==
x,y
0.26710252517922856,0.99116013177655
0.2674587943846379,0.9912018910580142
0.2681718798218279,0.9912820140320736
0.26835026248309246,0.9913013361541181
0.2685286887506404,0.9913203744209825
0.2688856702719204,0.9913575985906077
0.26960013640557295,0.9914286319863719
0.26977885506668,0.9914456777671259
0.2699576136572781,0.9914624381434503
0.2703152487804141,0.9914951019433677
0.2710309778458176,0.9915569966607486
0.27121000299718656,0.9915717541215433
0.27138906437449234,0.9915862247476835
0.2717472939477155,0.9916143048166326
0.27246416733344686,0.9916670155718157
0.2726434692598462,0.9916794736927845
0.27282280368428596,0.9916916436697675
0.27318156815664246,0.9917151185733883
0.27389946648214236,0.9917586039582501
0.2740790152821718,0.9917687526929365
0.2742585928304575,0.9917786120969692
0.274617832290945,0.9917974623565209
0.27533663548518705,0.9918316848948495
0.27551640109102526,0.9918395151840069
0.2756961916759334,0.9918470550801729
0.27605584589315024,0.991861263199615
0.27623570857991187,0.9918679311808615
0.27641559435465896,0.9918743082850632
0.27677543327429566,0.9918861894000194
0.2769553854716849,0.9918916931845737
0.27713535886206947,0.9918969056396891
0.2773153529711285,0.9919018266572346
0.2774953673243221,0.9919064561310719
0.27767540144689606,0.991910793957058
0.2778554548638867,0.9919148400330474
0.2782156176802477,0.9919220565364614
0.2783836207220938,0.9919250228586267
0.2785516389250355,0.9919277349965917
0.2787196719028086,0.9919301928754278
0.2788877192690127,0.9919323964217301
0.27905578063711467,0.9919343455636196
0.2792238556204522,0.9919360402307439
0.2793919438322377,0.9919374803542805
0.279560044885561,0.9919386658669372
0.27972815839339404,0.9919395967029544
0.2798962839685935,0.9919402727981063
0.2800644212239048,0.9919406940897029
0.2802325697719655,0.9919408605165914
0.28040072922530895,0.9919407720191578
0.28056889919636785,0.9919404285393288
0.2807370792974779,0.9919398300205727
0.2809052691408812,0.9919389764079016
0.2810734683387298,0.9919378676478722
0.28124167650308957,0.9919365036885881
0.28140989324594334,0.9919348844797006
0.2815781181791949,0.9919330099724104
0.2817463509146724,0.9919308801194693
0.2819145910641317,0.991928494875181
0.2820828382392605,0.9919258541954028
0.2822510920516812,0.9919229580375476
0.28241935211295527,0.9919198063605837
0.2825876180345862,0.9919163991250379
0.28275588942802343,0.9919127362929957
0.28292416590466585,0.9919088178281026
0.28309244707586523,0.9919046436955661
0.2832607325529301,0.9919002138621563
0.2835973148696953,0.9918905869676188
0.28376561093182784,0.991885389847856
0.28393390974469795,0.9918799369099528


==> figures/two_int/transition_1.txt <==
x,y
0.2689853486682762,0.9914096996889051
0.26898627215213455,0.9914097679377707
0.26898719563599294,0.9914098361868088
0.2689890426037097,0.9914099726854022
0.26899273653914313,0.9914102456846583
0.26900012441001,0.9914107916914479
0.2690149001517437,0.9914118837381368
0.2690444516352112,0.9914140679639645
0.2691085260240318,0.9914188044728042
0.2691683543116448,0.9914232278510237
0.26922700900574803,0.9914275651632322
0.26929063512173684,0.991432270882281
0.2693500151365181,0.991436663303602
0.26941436657318496,0.991441424274012
0.269477544416342,0.9914460992333721
0.26953647615829146,0.9914504607237306
0.26960037932212655,0.9914551909403553
0.26966003638475405,0.9914596076007212
0.26971851985387174,0.9914639380755252
0.26978197474487503,0.9914686374495141
0.2698411835346708,0.9914730231002681
0.26990536374635216,0.9914777777923441
0.2699683703645237,0.9914824463537734
0.27002713088148766,0.9914868010208171
0.27009086282033723,0.9914915249062263
0.27015034865797927,0.9914959348100588
0.2702148059175069,0.991500714075221
0.2702780895835247,0.9915054071442037
0.27033712714833497,0.991509786059482
0.2704011361350308,0.9915145345141564
0.27046089902051906,0.9915189687274327
0.2705194883124975,0.9915233165691443
0.2705830490263616,0.9915280341240458
0.2706423636390181,0.9915324372697326
0.27070664967356023,0.9915372102714632
0.2707697621145925,0.9915418969568237
0.27082862845441724,0.9915462690609643
0.2708924662161276,0.991551011199082
0.2709520578766304,0.9915554386683513
0.2710104759436233,0.9915597796459955
0.2710738654325019,0.9915644908312689
0.2711330088201729,0.9915688871800092
0.27119712362972953,0.9915736538791204
0.2712569923380786,0.9915781056535679
0.2713156874529178,0.9915824708709776
0.27137935398964264,0.9915872066134288
0.2714387744251599,0.9915916272625579
0.2715031662825628,0.9915964185802998
0.2715663845464559,0.9916011233964789
0.27162535670914134,0.9916055129464749
0.27168930029371247,0.991610273343908
0.271748997777076,0.9916147183870919
0.27180752166692973,0.9916190767525827
0.27187101697866906,0.9916238061400401
0.2719302661892008,0.991628220004721
0.27193129962513757,0.9916282969985579
0.27193233306107434,0.9916283739926136
0.2719343999329479,0.9916285279813805
0.27193853367669496,0.9916288359615373
0.2719468011641891,0.9916294519323428
0.2719633361391775,0.9916306839159231
0.2719643695751143,0.991630760916755
0.2719654030110511,0.9916308379178054
0.27196746988292464,0.9916309919205621
0.2719716036266717,0.9916312999286988
0.2719798711141659,0.9916319159554656
0.27198090455010265,0.9916319929597952
0.2719819379860394,0.9916320699643435
0.27198400485791296,0.9916322239740958
0.27198813860166005,0.9916325319962239
0.2719891720375968,0.9916326090023025
0.2719902054735336,0.9916326860085998
0.2719922723454071,0.99163284002185
0.2719933057813439,0.9916329170288032
0.27199433921728067,0.9916329940359748
0.27199537265321744,0.9916330710433652
0.2719964060891542,0.9916331480509742


==> figures/two_int/transition_2.txt <==
x,y
0.27768622597793086,0.991911045456938
0.27768717460877457,0.9919110674514146
0.27768812323961833,0.9919110894459489
0.27769002050130576,0.9919111334351909
0.2776938150246807,0.9919112214143683
0.2777014040714305,0.991911397375496
0.27771658216493017,0.9919117493088447
0.2777469383519295,0.9919124532199172
0.2778127575224305,0.9919139796636987
0.2778742149679976,0.9919154052038476
0.27793446686244283,0.9919168030161293
0.2779998255533905,0.9919183195672028
0.27806082251940417,0.991919735158663
0.2781269262819203,0.9919212695365807
0.2781918244933146,0.9919227762050559
0.27825236097977496,0.9919241818565395
0.27831800426273773,0.9919257063538528
0.27837928582076654,0.9919271298049431
0.27843936182767354,0.991928525488129
0.27850454463108293,0.9919300400750914
0.27856536570955837,0.9919314535598898
0.2786312935845362,0.9919329859960964
0.2786960159083922,0.9919344906828094
0.27875637650731433,0.9919358942100168
0.27882184390273884,0.9919374167479647
0.2788829495732294,0.9919388380971953
0.27894916204022235,0.9919403785050778
0.2790141689560935,0.9919418911415212
0.27907481414703067,0.9919433025315757
0.27914056613447025,0.9919448330399601
0.2792019563969759,0.991946262272574
0.2792621411083598,0.9919476636749867
0.27932743261624604,0.991949184253977
0.27938836239919834,0.991950603500967
0.27945439897865304,0.9919521419724129
0.2795192300069859,0.9919536526321646
0.27957969931038484,0.9919550619022806
0.27964527541028616,0.9919565904564906
0.2797064897852536,0.991958017591703
0.2797664986090992,0.9919594168564978
0.2798316142294472,0.9919609354635918
0.27989236812486123,0.9919623525954975
0.2799582288167777,0.991963889117547
0.28001972778376016,0.9919653241348764
0.28008002119962083,0.9919667312598774
0.2801454214119839,0.9919682578335713
0.28020645989941306,0.991969682846026
0.2802726051833446,0.9919712273552986
0.28033754491615437,0.9919727439908463
0.28039812292403016,0.9919741590072252
0.28046380772840834,0.9919756935803666
0.2805251308078526,0.9919771265048268
0.280585248336175,0.9919785314965377
0.2806504726609998,0.9919800561035181
0.2807113352608907,0.9919814790053371
0.28071239683786986,0.9919815038259964
0.28071345841484896,0.991981528646729
0.28071558156880727,0.9919815782884139
0.2807198278767238,0.991981677572663
0.2807283204925569,0.9919818761446779
0.28074530572422307,0.9919822733027758
0.28074636730120217,0.9919822981257796
0.2807474288781813,0.9919823229488569
0.2807495520321396,0.9919823725952311
0.28075379834005615,0.9919824718888589
0.2807622909558892,0.9919826704796318
0.2807633525328684,0.9919826953038082
0.28076441410984754,0.9919827201280579
0.2807665372638058,0.991982769776777
0.28077078357172236,0.9919828690750946
0.28077184514870146,0.9919828938998573
0.2807729067256806,0.9919829187246931
0.28077502987963887,0.9919829683745848
0.280776091456618,0.9919829931996406
0.2807771530335972,0.9919830180247695
0.2807782146105763,0.9919830428499719
0.28077927618755544,0.9919830676752475

